The central slope of dark matter cores in dwarf galaxies: Simulations vs. THINGS

We make a direct comparison of the derived dark matter (DM) distributions between hydrodynamical simulations of dwarf galaxies assuming a LCDM cosmology and the observed dwarf galaxies sample from the THINGS survey in terms of (1) the rotation curve shape and (2) the logarithmic inner density slope alpha of mass density profiles. The simulations, which include the effect of baryonic feedback processes, such as gas cooling, star formation, cosmic UV background heating and most importantly physically motivated gas outflows driven by supernovae (SNe), form bulgeless galaxies with DM cores. We show that the stellar and baryonic mass is similar to that inferred from photometric and kinematic methods for galaxies of similar circular velocity. Analyzing the simulations in exactly the same way as the observational sample allows us to address directly the so-called "cusp/core" problem in the LCDM model. We show that the rotation curves of the simulated dwarf galaxies rise less steeply than CDM rotation curves and are consistent with those of the THINGS dwarf galaxies. The mean value of the logarithmic inner density slopes alpha of the simulated galaxies' dark matter density profiles is ~ -0.4 +- 0.1, which shows good agreement with \alpha = -0.29 +- 0.07 of the THINGS dwarf galaxies. The effect of non-circular motions is not significant enough to affect the results. This confirms that the baryonic feedback processes included in the simulations are efficiently able to make the initial cusps with \alpha ~ -1.0 to -1.5 predicted by dark-matter-only simulations shallower, and induce DM halos with a central mass distribution similar to that observed in nearby dwarf galaxies.

==> appendix.txt <==


Asymmetric drift:

For galaxies where the velocity dispersion is comparable to
the maximum rotation velocity, we correct for the asymmetric
drift following the method described in Bureau \& Carignan (2002).
{\bf Upper-right:} Azimuthally averaged H{\sc i} velocity dispersion.
{\bf Lower-left:} Azimuthally averaged H{\sc i} surface density.
{\bf Lower-right:} The dashed line indicates a fit to $\Sigma\sigma^{2}$
with an analytical function. See Section 5.3.3 for a detailed description.
{\bf Upper-left:} Gray filled dots indicates the derived radial velocity
correction for the asymmetric drift $\sigma_{\rm D}$. Black open and filled
dots represent the uncorrected and corrected curves for the asymmetric drift, respectively.


%In general, this correction compensates for the
%underestimated rotation velocity and makes it slightly faster than the uncorrected one, depending on the degree of correction.
Following the method described in \cite{Bureau_2002}, we correct for the asymmetric drift as follows,
\begin{eqnarray}
V^{2}_{\rm cor} = V^{2}_{\rm rot} + \sigma^{2}_{\rm D},
\label{V_cor}
\end{eqnarray}
where $V_{\rm rot}$ is the rotation velocity derived from the simple fit of a tilted-ring model
to the velocity field and $V_{\rm cor}$ is the asymmetric corrected velocity.
The asymmetric drift correction $\sigma_{\rm D}$ is given as,
\begin{eqnarray}
\sigma^{2}_{\rm D} &=& -R\sigma^{2}\frac{\partial\rm ln(\rho \sigma^{2})}{\partial R} \nonumber \\
&=& -R\sigma^{2}\frac{\partial\rm ln(\Sigma \sigma^{2})}{\partial R},
\label{sigma_D}
\end{eqnarray}
\noindent where $\sigma$ and $\rho$ are the velocity dispersion and volume density of H{\sc i}.
In particular, $\rho$ can be converted to the H{\sc i} surface density $\Sigma$
by assuming an exponential distribution in the vertical direction and a constant
scale height. See \cite{Bureau_2002} for more details. For the surface density $\Sigma$ and velocity dispersion $\sigma$,
we respectively use $0^{\rm th}$ and $2^{\rm nd}$ moment maps. Using the tilted-ring model derived
earlier from the bulk velocity field, we obtain the corrected radial profiles of $\Sigma$
and $\sigma$. To avoid large fluctuations in the derivative in Eq.~\ref{sigma_D},
we fit $\Sigma\sigma^{2}$ with an analytical function,
\begin{eqnarray}
\Sigma\sigma^{2}(R) = \frac{I_{0}(R_{0}+1)}{R_{0}+e^{\alpha R}}.
\label{sigma2}
\end{eqnarray}
The resulting profiles of $\sigma^{2}_{\rm D}$ and $\Sigma\sigma^{2}(R)$ for
our galaxies (where the asymmetric drift corrections are needed)
are shown in the Appendix.



